Point-Voxel Absorbing Graph Representation Learning for Event Stream based Recognition

Sampled point and voxel methods are usually employed to downsample the dense events into sparse ones. After that, one popular way is to leverage a graph model which treats the sparse points/voxels as nodes and adopts graph neural networks (GNNs) to learn the representation of event data. Although good performance can be obtained, however, their results are still limited mainly due to two issues. (1) Existing event GNNs generally adopt the additional max (or mean) pooling layer to summarize all node embeddings into a single graph-level representation for the whole event data representation. However, this approach fails to capture the importance of graph nodes and also fails to be fully aware of the node representations. (2) Existing methods generally employ either a sparse point or voxel graph representation model which thus lacks consideration of the complementary between these two types of representation models. To address these issues, we propose a novel dual point-voxel absorbing graph representation learning for event stream data representation. To be specific, given the input event stream, we first transform it into the sparse event cloud and voxel grids and build dual absorbing graph models for them respectively. Then, we design a novel absorbing graph convolutional network (AGCN) for our dual absorbing graph representation and learning. The key aspect of the proposed AGCN is its ability to effectively capture the importance of nodes and thus be fully aware of node representations in summarizing all node representations through the introduced absorbing nodes. Extensive experiments on multiple event-based classification benchmark datasets fully validated the effectiveness of our framework.

==> figures/category_list.txt <==
action_001_pull_up_weeds 352
action_002_take_somebody's_pulse 354
action_003_move_the_chair 346
action_004_hand_laced_behind_head 347
action_005_wash_the_cup 339
action_006_wash_the_glass 331
action_007_wash_the_glasses 362
action_008_wipe_the_table 336
action_009_play_the_finger_guessing_game 346
action_010_split_express_box 337
action_011_open_an_umbrella 338
action_012_eat_an_apple 350
action_013_eat_a_banana 350
action_014_get_a_paper 337
action_015_smoke_a_cigarette 342
action_016_wear_shoes 343
action_017_put_clothes_on 346
action_018_writhing_on_the_bed 335
action_019_Hair_dryer_to_dry_hair 334
action_020_beat_leg 361
action_021_beat_chest 347
action_022_thump_the_table 338
action_023_rub_one's_hands_together_to_warm_them 349
action_024_making_telephone_calls 349
action_025_sneeze 341
action_026_tai_chi 337
action_027_wear_hat 340
action_028_put_on_the_cell_phone_shell 351
action_029_wear_face_mask 353
action_030_wear_a_helmet 334
action_031_pour_water 341
action_032_wear_glasses 335
action_033_block_the_sun_with_hand 344
action_034_nod_one's_head 424
action_035_give_a_like 358
action_036_fold_up_a_quilt 337
action_037_fold_clothes 335
action_038_fold_paper 343
action_039_shake_legs 405
action_040_shake_your_clothes 345
action_041_plugging_the_ears 349
action_042_open_books 404
action_043_blow_a_kiss 345
action_044_high_knee 338
action_045_water_the_plants 350
action_046_pound_somebody's_back 334
action_047_ceremony_on_a_silver_platter 336
action_048_clap_one's_hands 353
action_049_drink_water 460
action_050_writing_on_the_blackboard 345
action_051_eye_makeup 347
action_052_draw_pictures 403
action_053_shake_one's_fist 341
action_054_wave_one's_hand 335
action_055_trim_one's_nails 337
action_056_Jane_style_Tai_Chi_white_crane_spreads_its_wings 355
action_057_Jane_style_Tai_Chi_repulse_monkey 337
action_058_Jane_style_Tai_Chi_needle_at_sea_bottom 360
action_059_Jane_style_Tai_Chi_brush_knee_and_twist_step_on_both_side 338
action_060_Jane_style_Tai_Chi_apparent_close_up 344
action_061_Jane_style_Tai_Chi_Strike_Opponent's_Ears_with_Both_Fists 337
action_062_Jane_style_Tai_Chi_Part_the_Wild_Horse's_Mane_on_Both_Side 348
action_063_Jane_style_Tai_Chi_Kick_with_Right_Heel 354
action_064_Jane_style_Tai_Chi_Wave_Hands_Like_Clouds 337
action_065_Jane_style_Tai_Chi_Turn_Deflect_Downward_Parry_and_Punch 336
action_066_Jane_style_Tai_Chi_Turn_and_Kick_with_Left_Heel 340
action_067_Jane_style_Tai_Chi_Jade_Lady_Weaves_Shuttles 341
action_068_give_a_salute 355
action_069_broadcast_gymnastics_chest_expanding_exercise 344
action_070_broadcast_gymnastics_whole_body_exercise 341
action_071_broadcast_gymnastics_stretching_exercises 357
action_072_broadcast_gymnastics_kicking__exercises 349
action_073_broadcast_gymnastics_sides_exercises 343
action_074_broadcast_gymnastics_jumping_exercise 342
action_075_broadcast_gymnastics_cooling_down_exercises 338
action_076_take_a_bow 336
action_077_clean_up_the_data_cable 360
action_078_close_and_open_door 334
action_079_take_a_bag 358
action_080_pull_the_bag_zipper 334
action_081_pull_curtains 334
action_082_touch_your_nose 357
action_083_touch_the_head 356
action_084_cut_one's_own_throat 338
action_085_scratch_an_itch 334
action_086_Twist_Cup_lid 334
action_087_make_faces 352
action_088_lie_on_the_table 343
action_089_clap_the_cards 336
action_090_Hovering_pace 341
action_091_run 345
action_092_Spell_building_blocks 338
action_093_ride_on_a_bicycle 339
action_094_Waist_Nipper 336
action_095_Knock_on_the_calculator 338
action_096_Typing_on_the_keyboard 338
action_097_knock_on_the_door 336
action_098_chop_the_vegetables 347
action_099_Throw_pillows 434
action_100_Throw_the_bottle 345
action_101_Throw_paper_airplanes 341
action_102_sweep_the_floor 339
action_103_use_a_fan 340
action_104_give_a_stretch 346
action_105_squat 334
action_106_Arms crossed 340
action_107_hand_Gesture_the_heart 337
action_108_comb_the_hair 337
action_109_show_Middle_finger 351
action_110_brush_one's_teeth 334
action_111_Paper_cannon_fall 342
action_112_Thanks_cheeks_with_both_hands 344
action_113_tear_papers 341
action_114_kick_the_shuttlecocks 340
action_115_kick_a_leg 337
action_116_twisting exercises 362
action_117_show_heart_on_head 347
action_118_surrender 356
action_119_act_of_shooting 371
action_120_paint_lipstick 350
action_121_stick_out_one's_tongue 344
action_122_trammer 337
action_123_mop_the_floor 344
action_124_bend_down_and_walk 337
action_125_Play_the_windmill 352
action_126_Toy_circles 343
action_127_Push_play_sitting 353
action_128_Play_space_walk_machine 354
action_129_shake_hands 334
action_130_wash_face 355
action_131_wash_the_dishes 343
action_132_wash_clothes 336
action_133_tie_the_rope 334
action_134_Boos_action 346
action_135_do_eye_exercises 340
action_136_Rocking_flower_hand 349
action_137_shake_one's_head 400
action_138_bite_one's_lips 348
action_139_pull_up 346
action_140_stapler_Order_Paper 346
action_141_tie_one's_hair 338
action_142_Take_off_the_glasses 335
action_143_Parade_step 339
action_144_scratch_one's_ears 342
action_145_hair_pulling 350
action_146_Pen_Spinning 346
action_147_pack_suitcase 348
action_148_autodyne 432
action_149_Cover_the_top_of_the_left_hand 339
action_150_Sit_the_bench_in_circles 339

